Illuminating an Ecosystem of Partisan Websites

This paper aims to shed light on alternative news media ecosystems that are believed to have influenced opinions and beliefs by false and/or biased news reporting during the 2016 US Presidential Elections. We examine a large, professionally curated list of 668 hyper-partisan websites and their corresponding Facebook pages, and identify key characteristics that mediate the traffic flow within this ecosystem. We uncover a pattern of new websites being established in the run up to the elections, and abandoned after. Such websites form an ecosystem, creating links from one website to another, and by `liking' each others' Facebook pages. These practices are highly effective in directing user traffic internally within the ecosystem in a highly partisan manner, with right-leaning sites linking to and liking other right-leaning sites and similarly left-leaning sites linking to other sites on the left, thus forming a filter bubble amongst news producers similar to the filter bubble which has been widely observed among consumers of partisan news. Whereas there is activity along both left- and right-leaning sites, right-leaning sites are more evolved, accounting for a disproportionate number of abandoned websites and partisan internal links. We also examine demographic characteristics of consumers of hyper-partisan news and find that some of the more populous demographic groups in the US tend to be consumers of more right-leaning sites.

==> sections/discarded.txt <==
% \sj{Ignore as moving stuff}
% Zannettou, et al in \cite{zannettou2017web} analyzed how social media and discussion platforms such as Twitter, Reddit and 4chan play a significant role in sharing mainstream and alternative news on the web.
% Political polarization amongst online news communities and sources in itself is a somewhat less concerning issue. However, that coupled with the emerging trend of spread of disinformation on these mediums is an issue of high impact and great implications. As such, detection and profiling of these processes has become a high impact challenge.
% Dung, et al in \cite{nguyen2012sources} apply an empirical approach for detecting the k-suspecting sources of misinformation using ranking based and optimization based algorithms and use real world datasets to test the performance of the proposed algorithms on large scale social media networks. Although this piece of work explores some algorithms that produce significantly accurate results, few algorithms such as Infuence-Greedy are time consuming and the data is incomplete to validate the accuracy.
% Finn in \cite{finn2014investigating} investigates the sources of suspicious news stories by analyzing the dataset formed by Twitter Trails and constructing Tweet Propagation Graphs, Time visualization and Retweeted and Co-tweeted networks.
% Horne and Adall in \cite{horne2017just} attempt to distinguish between real and fake news contents by doing a lexical and semantic feature analysis using Natural Language Processing on three types of datasets including Buzzfeed's election dataset, other political dataset of fake and misleading news websites such as \textit{snopes.com} and \textit{Burfoot and Baldwin} dataset. This paper makes some interesting claims, for e.g fake news is distinguishable from real news in terms of its content which is closer to being a satire than real news and that real news infuences through arguments while fake news does that using heuristics. However, the paper fails to cover the content analysis at a large scale and incorporation of user studies to accommodate the peer influence mechanism of real and fake news.

% In \cite{kwon2013prominent} Kwon, et al identify the dynamics of misinformation by employing the time series model and analyzing the structural and linguistic properties of Twitter dataset  consisting of 54M user profile in information, 1.9M follow links and 1.7 public tweets and data collected from websites such as \textit{snopes.com}, \textit{pcmaang.com} etc. This paper concludes that the integrated feature set consisting of 27 features along with SVM classifier provides the best result of classifying rumours but is susceptible to over-fitting.


% \sj{break moving}
